Joint neural inference of dynamics and noise covariance for SDEs driven by weighted sub-fractional Brownian motion

We develop a computational procedure for jointly estimating drift, diffusion, temporal covariance weight, and covariance exponent from discrete observations of stochastic differential equations driven by weighted sub-fractional Brownian motion. A change of variables in the Euler recursion yields a trajectory likelihood that retains dependence between Gaussian driving increments and includes the Jacobian associated with state-dependent diffusion. The estimator combines neural-network and radial-basis representations with analytic covariance assembly for piecewise-constant temporal weights. Normalizing the temporal weight separates its global scale from that of diffusion. For each candidate exponent, the optimal global diffusion rescaling is obtained in closed form, leaving a one-dimensional profile search. We compare the procedure with two neural likelihood adaptations on identical simulated trajectories across twenty coefficient settings. Under the specified training schedules, it attains the smallest exponent, diffusion, and temporal-weight errors in 19, 16, and 14 settings, respectively. Drift performance is mixed, with the smallest error in ten settings. These results assess the complete estimation procedures under the prescribed observation design and training schedules.

==> README.txt <==
OVERLEAF SOURCE PACKAGE

Main document: manuscript.tex
Compiler: pdfLaTeX

Upload this ZIP as a new Overleaf project. If needed, choose manuscript.tex
as the main document and pdfLaTeX as the compiler, then compile the project.
Compile again if cross-reference warnings remain after the first pass.

CONTENTS
manuscript.tex: complete revised English manuscript, including the
bibliography and appendices. No external .bib file or BibTeX run is needed.

figures_final/architecture.pdf: Method 1 architecture and training diagram.
figures_final/architecture.tex: editable TikZ source of that diagram;
its PDF is already supplied and need not be regenerated to compile the paper.
figures_final/observed_trajectories.png: trajectories used in the worked example.
figures_final/training_diagnostics.png: Method 1 training diagnostics.
figures_final/case_01_comparison.pdf: case 1 function comparisons.
figures_final/case_09_comparison.pdf: case 9 function comparisons.
figures_final/case_17_comparison.pdf: case 17 function comparisons.

Keep the figures_final folder alongside manuscript.tex.
All figure files required by the manuscript are included.
The document uses the standard revtex4-2 class and LaTeX packages available
in a standard TeX Live installation.

SIMULATIONS, ESTIMATION CODE AND SAVED RESULTS
https://github.com/joseramirezgonzalez/NN_wsBm

This ZIP contains the manuscript sources and figures only. Simulations,
training scripts and saved fits are maintained in the repository above.

